Interstellar extinction correction in ionised regions using HeI lines

The logarithmic extinction coefficient, c(H$\beta$), is usually derived using the H$\alpha$/H$\beta$ ratio for case B recombination and assuming standard values of electron density and temperature. However, the use of strong Balmer lines can lead to selection biases when studying regions with different surface brightness, such as extended nebulae, with the use of single integral field spectroscopy observations, since, in some cases, the H$\alpha$ line can be saturated in moderate to long exposures. In this work, we present a method to derive extinction corrections based only on the weaker lines of HeI, taking into account the presence of triplet states in these atoms and its influence on recombination lines. We have applied this procedure to calculate the extinction of different regions of the 30 Doradus nebula from MUSE integral-field spectroscopy data. The comparison between helium and hydrogen c(H$\beta$) determinations has been found to yield results fully compatible within the errors and the use of both sets of lines simultaneously reduces considerably the error in the derivation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
